Maverick: Private and Verifiable LLM Inference Made Practical via Matrix-Vector Multiplication Delegation

Open-source large language models (LLMs) are increasingly competitive with closed-source models while offering transparency and the ability to run inference without exposing user inputs to a service provider. However, running large-scale models locally requires substantial computational resources. In practice, users may still resort to a third-party provider, giving rise to privacy and correctness concerns. Existing solutions that address these problems often impose substantial server overhead or introduce additional trust assumptions. In this paper, we present Maverick, a novel approach to private and verifiable LLM inference based on a protocol for delegating matrix-vector multiplication, a dominant operation in LLMs. At its core, Maverick provides, to our knowledge, the first information-theoretically sound verification protocol for matrix-vector multiplication delegation with transparent preprocessing, efficient (batch) verification, and virtually no server overhead. We combine this verification primitive with LPN-based pseudorandom masking to provide input privacy. We implement Maverick and evaluate both of its modes on large open-source models. When only verification is required, Maverick lets commodity clients use models far beyond their own capacity: a laptop and a desktop with a 16 GB GPU generate tokens 81-270$\times$ faster on Qwen3-32B than with local inference, and reach 7-33 tokens per second on Llama 4, a 400B-parameter model that neither can run at all. When input privacy is also required, Maverick generates tokens 10-12$\times$ faster on Qwen2.5-72B than the concurrent system MOSAIC, using precomputed masks.

==> data/1.csv <==
logn,n,ours_preprocessing,ours_server_mult,ours_server_proof,ours_server_total,ours_client_online,ours_client_verification,dz_preprocessing,dz_server_mult,dz_server_proof,dz_server_total,dz_client_online,dz_client_verification,scbf_preprocessing,scbf_server_mult,scbf_server_proof,scbf_server_total,scbf_client_online,scbf_client_verification
7,128,23.16,0.39,nan,0.39,0.88,0.23,70.24,0.35,20.82,21.17,23.14,23.14,101.80,0.36,74.92,75.29,1.99,1.99
8,256,85.22,1.51,nan,1.51,1.81,0.49,114.19,1.40,39.80,41.19,28.30,28.30,428.44,1.47,300.14,301.61,2.48,2.48
9,512,316.83,6.12,nan,6.12,3.89,1.16,195.50,5.59,75.82,81.41,35.88,35.88,1843.15,6.58,1229.57,1236.15,3.29,3.29
10,1024,1275.83,24.08,nan,24.08,7.14,1.64,351.70,22.37,160.90,183.27,48.32,48.32,8069.29,26.80,5051.12,5077.93,4.14,4.14
11,2048,5890.08,97.23,nan,97.23,14.74,3.20,685.06,89.44,308.67,398.11,60.67,60.67,34915.39,107.84,20521.54,20629.39,5.07,5.07
12,4096,27339.81,392.26,nan,392.26,29.68,6.76,1453.98,359.55,616.93,976.47,79.30,79.30,150894.69,433.04,81756.33,82189.37,6.39,6.39


==> data/2.csv <==
pos,prompt,cpu_mav_ttft_s,cpu_mav_gen_tps,cpu_mav_rt_ttft_s,cpu_mav_rt_gen_tps,cpu_llama_ttft_s,cpu_llama_gen_tps,gpu_mav_ttft_s,gpu_mav_gen_tps,gpu_mav_rt_ttft_s,gpu_mav_rt_gen_tps,gpu_llama_ttft_s,gpu_llama_gen_tps,cpu_gen_x,cpu_ttft_x,gpu_gen_x,gpu_ttft_x
0,0,nan,8.21,nan,8.22,nan,0.04,nan,16.28,nan,16.29,nan,0.20,210,0,81,0
1,512,61.70,8.50,61.90,8.48,135.4,0.04,1.30,18.06,1.30,18.20,9.53,0.16,210,2.2,110,7.3
2,1024,131.93,8.73,132.47,8.62,273.1,0.04,1.70,17.72,1.70,17.77,16.98,0.20,220,2.1,89,10
3,2048,286.93,8.74,286.97,8.23,568.9,0.03,3.17,18.16,3.20,18.15,36.27,0.17,270,2.0,110,11
4,4096,597.67,7.06,597.03,6.58,1167.0,0.03,7.00,18.21,7.10,18.23,69.30,0.22,220,2.0,83,9.8


==> data/3.csv <==
pos,prompt,cpu_ttft_s,cpu_gen_tps,gpu_ttft_s,gpu_gen_tps,cpu_opt_gen_tps,gpu_opt_gen_tps
0,0,nan,14.48,nan,32.74,14.44,35.27
1,512,35.0,15.06,34.8,31.28,15.02,33.80
2,1024,71.7,12.31,70.7,30.28,13.26,32.55
3,2048,145.5,9.46,142.6,27.73,9.91,30.02
4,4096,291.9,6.79,288.5,23.97,7.02,23.93


==> data/4.csv <==
test,mav_steady,slalom_gpu_steady,mav_req,slalom_gpu_req,mav_wait,slalom_gpu_wait,mav_ttft,slalom_gpu_ttft,mav_build,slalom_gpu_build,speedup_gpu
pp16+tg32,13.16,4.39,2.43,7.29,0.000,3.365,1.273,2.865,1.54,7.29,3.00
pp32+tg64,15.60,8.74,4.10,7.32,0.000,2.458,1.270,2.823,1.54,7.32,1.78
pp128+tg64,15.49,8.79,4.13,7.29,0.000,2.505,1.271,2.736,1.52,7.28,1.76
pp1024+tg64,12.80,8.72,5.00,7.33,0.000,2.141,1.715,2.820,0.68,7.33,1.47
pp512+tg128,15.31,15.09,8.36,8.48,0.000,0.000,1.320,2.684,1.51,7.36,1.01

